Connecting the Dots: Context-Driven Motion Planning Using Symbolic Reasoning

The introduction of highly automated vehicles on the public road may improve safety and comfort, although its success will depend on social acceptance. This requires trajectory planning methods that provide safe, proactive, and comfortable trajectories that are risk-averse, take into account predictions of other road users, and comply with traffic rules, social norms, and contextual information. To consider these criteria, in this article, we propose a non-linear model-predictive trajectory generator. The problem space is populated with risk fields. These fields are constructed using a novel application of a knowledge graph, which uses a traffic-oriented ontology to reason about the risk of objects and infrastructural elements, depending on their position, relative velocity, and classification, as well as depending on the implicit context, driven by, e.g., social norms or traffic rules. Through this novel combination, an adaptive trajectory generator is formulated which is validated in simulation through 4 use cases and 309 variations and is shown to comply with the relevant social norms, while taking minimal risk and progressing towards a goal area.

==> Figures/kinematic_model.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'kinematic_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{771.02362205bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58823529)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{kinematic_model.pdf}}%
    \put(0.40073849,0.39084526){\color[rgb]{0,0,0}\rotatebox{-1.098766}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x,v$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{kinematic_model.pdf}}%
    \put(0.02876642,0.33980869){\color[rgb]{0,0,0}\rotatebox{-0.059782}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-c_0^{2}$\end{tabular}}}}}%
    \put(0.09833733,0.49667306){\color[rgb]{0,0,0}\rotatebox{-0.059782}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_0^{1}$\end{tabular}}}}}%
    \put(-0.02869621,0.18963504){\color[rgb]{0,0,0}\rotatebox{-0.059782}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-c_0^{3}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{kinematic_model.pdf}}%
    \put(0.7449766,0.07879656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r_N(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0.05543432,0.07713335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o_0(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0.39467604,0.07781646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o_N(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{kinematic_model.pdf}}%
    \put(0.99121531,0.15731469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta_N$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{kinematic_model.pdf}}%
    \put(0.24971779,0.51856959){\color[rgb]{0,0,0}\rotatebox{-0.552413}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{kinematic_model.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/kinematic_model_SALVA_3.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'kinematic_model_SALVA_3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{771.02362205bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56617647)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{kinematic_model_SALVA_3.pdf}}%
    \put(0.70220773,0.48021884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o^{(2)}_0(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0.33646023,0.4792461){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o^{(2)}_N(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0.34910572,0.05708004){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o^{(1)}_0(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0.4959884,0.05610735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o^{(1)}_N(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0.27307815,0.17678303){\color[rgb]{0,0,0}\rotatebox{-1.098766}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x,v_x$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{kinematic_model_SALVA_3.pdf}}%
    \put(0.05787263,0.24116595){\color[rgb]{0,0,0}\rotatebox{-0.552413}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}}%
    \put(0.72967771,0.10182577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r_N(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{kinematic_model_SALVA_3.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/kinematic_model_risk_adverse.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'kinematic_model_risk_adverse.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{771.02362205bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.58823529)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{kinematic_model_risk_adverse.pdf}}%
    \put(0.40073849,0.39084526){\color[rgb]{0,0,0}\rotatebox{-1.098766}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x,v_x$\end{tabular}}}}}%
    \put(0.02813026,0.33921353){\color[rgb]{0,0,0}\rotatebox{-0.059782}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-c_0^{2}$\end{tabular}}}}}%
    \put(0.09770118,0.4960779){\color[rgb]{0,0,0}\rotatebox{-0.059782}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$c_0^{1}$\end{tabular}}}}}%
    \put(0.24908162,0.51797443){\color[rgb]{0,0,0}\rotatebox{-0.552413}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{kinematic_model_risk_adverse.pdf}}%
    \put(0.7449766,0.07879656){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$r_N(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0.73707783,0.25388109){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o_N(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{kinematic_model_risk_adverse.pdf}}%
    \put(0.05425344,0.07573431){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$o_0(x_0,y_0,\theta_0)$\end{tabular}}}}%
    \put(-0.0286692,0.18995402){\color[rgb]{0,0,0}\rotatebox{-0.059782}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$-c_0^{3}$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{kinematic_model_risk_adverse.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/relations_for_infrastructure.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'relations_for_infrastructure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{208.79999542bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90858478)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{relations_for_infrastructure.pdf}}%
    \put(0.08660201,0.31587643){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Road Part\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{relations_for_infrastructure.pdf}}%
    \put(0.1237069,0.56167385){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}is on\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{relations_for_infrastructure.pdf}}%
    \put(0.51957616,0.36760057){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}has\end{tabular}}}}%
    \put(0.4505388,0.33139367){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}right marking/\end{tabular}}}}%
    \put(0.46436783,0.29256465){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}left marking\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{relations_for_infrastructure.pdf}}%
    \put(0.1125,0.08301005){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}part of\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{relations_for_infrastructure.pdf}}%
    \put(0.0987069,0.80747127){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Physical\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{relations_for_infrastructure.pdf}}%
    \put(0.5075072,0.08301005){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Road\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{relations_for_infrastructure.pdf}}%
    \put(0.48940375,0.56167385){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Marking\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{relations_for_infrastructure.pdf}}%
    \put(0.80071841,0.31587643){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Marking T\end{tabular}}}}%
    \put(0.93703307,0.31587643){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ype\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{relations_for_infrastructure.pdf}}%
    \put(0.48247127,0.82557472){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}crossing\end{tabular}}}}%
    \put(0.45915949,0.78678162){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}acceptability\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{relations_for_infrastructure.pdf}}%
    \put(0.80675289,0.80747127){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Acceptability\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{relations_for_infrastructure.pdf}}%
    \put(0.84561783,0.56167385){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Priority\end{tabular}}}}%
  \end{picture}%
\endgroup%

